Free2Shard: Adaptive-adversary-resistant sharding via Dynamic Self Allocation

Propelled by the growth of large-scale blockchain deployments, much recent progress has been made in designing sharding protocols that achieve throughput scaling linearly in the number of nodes. However, existing protocols are not robust to an adversary adaptively corrupting a fixed fraction of nodes. In this paper, we propose Free2Shard -- a new architecture that achieves near-linear scaling while being secure against a fully adaptive adversary. The focal point of this architecture is a dynamic self-allocation algorithm that lets users allocate themselves to shards in response to adversarial action, without requiring a central or cryptographic proof. This architecture has several attractive features unusual for sharding protocols, including: (a) the ability to handle the regime of large number of shards (relative to the number of nodes); (b) heterogeneous shard demands; (c) requiring only a small minority to follow the self-allocation; (d) asynchronous shard rotation; (e) operation in a purely identity-free proof-of-work setting. The key technical contribution is a deep mathematical connection to the classical work of Blackwell in dynamic game theory.

==> abstract.txt <==
Biometric authentication is increasingly being used for large scale human
authentication and identification, creating the risk of leaking the biometric
secrets of millions of users in the case of database compromise.  Powerful
``fuzzy'' cryptographic techniques for biometric template protection, such as
secure sketches, could help in principle, but go unused in practice. This is
because they would require new biometric matching algorithms with potentially
much diminished accuracy.


We introduce a new primitive called a multisketch that generalizes secure
sketches.  Multisketches can work with existing biometric matching algorithms to
generate strong cryptographic keys from biometric data reliably. A multisketch
works on a biometric database containing multiple biometrics --- e.g., multiple
fingerprints --- of a moderately large population of users (say, thousands). It
conceals the correspondence between users and their biometric templates,
preventing an attacker from learning the biometric data of a user in the advent
of a breach, but enabling derivation of user-specific secret keys upon
successful user authentication.

We design a multisketch over tenprints --- fingerprints of ten fingers ---
called TenSketch.  We report on a prototype implementation of TenSketch, showing
its feasibility in practice. We explore several possible attacks against
TenSketch database and show, via simulations with real tenprint datasets, that
an attacker must perform a large amount of computation to learn any meaningful
information from a stolen TenSketch database.




